Feedback-Aware Residual Multi-Agent Reinforcement Learning for Timely Communication in Cognitive Radio Networks

Supporting time-sensitive services in cognitive radio networks requires distributed access strategies that translate shared spectrum opportunities into timely packet delivery. Achieving this objective is challenging because reception conditions are only partially observable to individual transmitters, while dynamic competition and access overhead constrain the service that can be completed within packet deadlines. We formulate a distributed access problem that captures the coupling among interference-dependent reception, queue evolution, and protocol durations. To address this problem, we propose feedback-aware residual multi-agent proximal policy optimization (FAR-MAPPO) under centralized training and decentralized execution. The method constructs channel-specific historical feedback representations that complement instantaneous sensing with evidence from completed access attempts. A residual policy network integrates this experience with current observations and packet urgency to guide local access decisions. Numerical results show improved timely delivery over the baseline methods, particularly under heavy traffic and bursty arrivals with mixed packet deadlines.

==> references_revision_notes_20261009.txt <==
文献与正文修订记录（2026-10-09）

1. Introduction 最后一段已加入 Notation；放在章节组织说明之后、Section II 之前。
2. 文献库共 34 条；按正式卷年/预印本首发年计算，2024--2026 年有 18 条（52.9%）。其中含一本 2024 年 MARL 专著；其余近期论文为 17 条。
3. 正文所有 34 个引用键均在 references.bib 中定义，所有条目均被正文实际引用；无重复条目键、无悬空交叉引用。
4. 正文末尾只保留 bibliographystyle 和 bibliography 调用，已移除手写 thebibliography 和原来的切换开关。
5. Introduction 按动态接入、部分可观测/历史经验、时延与期限约束梳理研究现状。明确已有隐藏终端及历史反馈研究，将本文问题定位于多独立收发链路、局部证据与协议耗时共同影响期限内交付。
6. 方法章节补充 GRU、动作掩码、GAE、PPO、MAPPO、时间截断处理的出处；系统模型补充传播模型和载波侦听退避机制出处；IPPO 基线补充原始出处。
7. 既有公式、实验结果数值和图文件均未修改。引用文献的研究结论不作为本文算法性能的理论保证。
8. DOI 元数据来自出版商注册的 Crossref 记录，并与出版社、作者论文/机构页面核对。Naparstek 和 Tan 已更新为正式期刊版本；没有确认正式发表的条目保留 arXiv 标识，未虚构卷期页码。
9. qpmix 条目按 2024 年首发计，版本于 2025 年修订。部分 IEEE 文章于 2025 年在线、归入 2026 正式卷；PDCF-DRL 于 2024 年在线、归入 2025 年卷。
10. 内置编译器本次在下载基础 TeX 文件 hyph-ia.tex 时失败（网络超时/TLS 错误），未进入可确认完整文稿编译成功的阶段。静态检查通过不等同于 PDF 编译成功。

编译方式：在包含主 tex、references.bib、IEEEtran.cls、IEEEtran.bst、figures 的同一项目下使用 LaTeX + BibTeX（通常 pdflatex、bibtex、pdflatex、pdflatex；支持自动构建的平台会自动完成）。无需手动把文献条目粘回正文。

参考文献键与年份：
harldsa | 2026 | article
spiking | 2026 | article
feedbackq | 2025 | inproceedings
hidden | 2024 | article
orderoptimal | 2025 | article
backoff | 2024 | article
convergence | 2025 | article
survey | 2025 | article
multicell | 2025 | article
multitask | 2025 | article
delayaccess | 2026 | article
haykin | 2005 | article
urllc | 2018 | article
bianchi | 2000 | article
goldsmith | 2005 | book
gru | 2014 | inproceedings
resnet | 2016 | inproceedings
naparstek | 2019 | article
tan | 2022 | article
industrial | 2025 | inproceedings
mask | 2022 | inproceedings
coexistence | 2025 | article
curriculum | 2024 | article
pdcf | 2025 | article
xue | 2023 | misc
qpmix | 2024 | misc
federated | 2024 | misc
ppo | 2017 | misc
ippo | 2020 | misc
mappo | 2022 | inproceedings
gae | 2016 | inproceedings
pardo | 2018 | inproceedings
agarwal | 2021 | inproceedings
albrecht | 2024 | book

